EnseSmells: Deep ensemble and programming language models for automated code smells detection

A smell in software source code denotes an indication of suboptimal design and implementation decisions, potentially hindering the code understanding and, in turn, raising the likelihood of being prone to changes and faults. Identifying these code issues at an early stage in the software development process can mitigate these problems and enhance the overall quality of the software. Current research primarily focuses on the utilization of deep learning-based models to investigate the contextual information concealed within source code instructions to detect code smells, with limited attention given to the importance of structural and design-related features. This paper proposes a novel approach to code smell detection, constructing a deep learning architecture that places importance on the fusion of structural features and statistical semantics derived from pre-trained models for programming languages. We further provide a thorough analysis of how different source code embedding models affect the detection performance with respect to different code smell types. Using four widely-used code smells from well-designed datasets, our empirical study shows that incorporating design-related features significantly improves detection accuracy, outperforming state-of-the-art methods on the MLCQ dataset with with improvements ranging from 5.98% to 28.26%, depending on the type of code smell.

==> temp.txt <==

===============================

Comment 1.17: 

What we meant was that using bi-gram and n-gram also contributes to a good prediction performance, albeit worse than using uni-gram. Thus, we revised the existing paragraph to avoid confusion and it now reads as: "Similarly, it is evident that using bi-gram and n-gram to parse the metamodels can also bring benefits to the classification, though worse compared to using uni-gram. \mC gets AUC values ranging from 0.95 to 1.0 for all the categories, indicating a high match rate."



===============================

CNNs were originally designed to work with images, and thus they have been widely used to solve various recognition tasks. To name but a few, CNNs have been applied to detect fruits [53, 54], to classify images [14, 19], and allow for the transfer of well pre-trained hyper-parameters to a new application. The success of CNNs in Computer Vision is a source of inspiration for applications in other domains. For instance, CNNs have been exploited to classify DNA sequences [55], sentences [33], or to process natural language [18]. To the best of our knowledge memoCNN is the first attempt to bring CNNs into a new domain, i.e., MDE [1]. By developing memoCNN on top a convolutional neural network, we inherit a well-founded background of knowledge to solve the problem of memtamodel classification.



In particular, we make use of the nltk python library 4 to perform the required NLP steps. First, a term is tokenized into subterms by using as delimiters any non-alphabetical character and blank spaces. After that, the nltk Wordnet Lemmatizer module is invoked to squeeze the inflected subterms to the root English term. Then, the Porter stemmer algorithm [23] reduces the subterms by removing the common
English endings from them. Afterward, English stop words which form the list of subterms are also removed. Finally, the resulting subterms are concatenated to create features.


a.capiluppi@rug.nl
a.capiluppi@gmail.com
davide.diruscio@univaq.it
nemitari.ajienka@ntu.ac.uk
juri.dirocco@univaq.it

The research question is particularly relevant for investigating the influence of the network configuration. In particular, we study whether an increase in the number of layers, as well as the number of filters, helps improve the overall accuracy on the given dataset. Four configurations are considered, namely C 1 , C 4 , C 5 , and C 6 , as shown in Table 2. For the sake of simplicity, in these configurations, we used uni-gram as the encoding scheme, as it has demonstrated itself, through RQ 1 , to obtain the best performance among others. As mentioned before, C 1 consists of only one convolutional layer.


===============================

Shortcoming of a computer program (software code) that allows unauthorized users (hackers) to gain access to a system or network, and to interfere with its operations and data.

Read more: http://www.businessdictionary.com/definition/security-hole.html



~\cite{Gu2016DeepAPI,DBLP:journals/ese/PonzanelliBPOL16,NGUYEN2019110460}

===============================

Decision Re: TSE-2020-06-0242, Major Revision

overwhelm

===============================

To identify possible cloned metamodels in the dataset, we exploited the match-based similarity function [8]. In particular, the function takes two metamodels as input, i.e., mm 1 and mm 2 , and it returns 1 if every element of mm 1 exactly matches with one element of mm 2 and vice versa. By computing the similarity among all metamodels pairs, we detected 60 clones, accounting for 10.8% of the dataset. In practice, modeling repositories commonly include many model clones as it has been pointed out in a recent work [26], where the authors conducted an empirical study on 4.5 millions of GitHub repositories to identify code file duplicates. The study reveals that more than 40% of the code files are duplicated. Due to this reason, we believe that keeping a controlled number of metamodel clones in the dataset helps resemble a real repository scenario. As a result, we decided to keep cloned metamodels in the dataset.

adversely

The dataset consists of metamodels related to domain specific language (DSL) collected from GitHub. All the metamodels were inspected and manually classified by an expert modeler based on his ex-
perience [25]. The final dataset consists of 555 metamodels distributed in nine independent categories. A summary of the categories and their cardinality is provided in Figure 6(a).

The most populous category is State machine DSLs with 159 metamodels, accounting for 29% of the total amount. Meanwhile, the smallest category is Issue Tracker DSLs with only seven metamodels. Such a
category may render the classification difficult since there is a limited amount of data for training.


To illustrate how the encoding paradigm works, we take an explanatory example in Fig. 4(a). For the sake of presentation, we consider a corpus with a total of 16 terms (In practice, the number of terms is much more larger). In the considered example, there are 13 of them related to the bi-gram encoding the of Library metamodel previously discussed. In Fig. 4(a), the blank cells represent no occurrences of the related terms, or in other words the corresponding value is equal to 0. Nevertheless, we refrain from using the one-hot vector encoding scheme, since such a representation neglects the importance of each constituent term. Thus, in our encoding scheme, the cells with a dot contain real numbers which quantify the occurrences of the corresponding terms in the encoded metamodel using the tf-idf function. In particular, we normalized such values with respect to the most occurred terms in the dataset by min-max feature scaling [25]. This allows us to keep a notionally common scale among the metamodel features representations.

JSS-D-20-00472


In Fig. 4(a), the blank cells rep-
resent no occurrences of the related terms, or in other words the corresponding
value is equal to 0. Nevertheless, we refrain from using the one-hot vector
encoding scheme, since such a representation neglects the importance of each
constituent term. Thus, in our encoding scheme, the cells with a dot contain
275
real numbers which quantify the occurrences of the corresponding terms in the
encoded metamodel using the tf-idf function. In particular, we normalized such
values with respect to the most occurred terms in the dataset by min-max fea-
ture scaling [25]. This allows us to keep a notionally common scale among the
metamodel features representations.





For the sake of presentation, we consider a corpus with a total of 16 terms (In practice, the number of terms is much larger). In the considered example, there are 13 of them related to the bi-gram encoding of the Library metamodel previously discussed. In Fig. 4(a), the blank cells represent no occurrences of the related terms, or in other words the corresponding value is equal to 0. Nevertheless, we refrain from using the one-hot vector encoding scheme, since such a representation neglects the importance of each constituent term. Thus, in our encoding scheme, the cells with a dot contain real numbers which quantify the occurrences of the corresponding terms in the encoded metamodel using the tf-idf function. In particular, we normalized such values with respect to the most occurred terms in the dataset by min-max feature scaling [25]. This allows us to keep a notionally common scale among the metamodel features representations.



In practice, even when the dataset becomes bigger, we can always apply the same process to parse and represent the data. A set of training metamodels is parsed using all the aforementioned steps, resulting in a corpus of the terms that appear in the dataset. Different from the previous work about AURORA [9], in this work we do not use any cut-off value but make use of all the parsed terms. Given a big dataset, each metamodel is then serialized into a vector, albeit with several entries. The final matrix will be populated accordingly, which is much bigger compared to the example one in Fig. 5(b). In this way, we have a matrix of M × M size, where M can be hundreds, or thousands, like in image classification with high resolution images.

